Which Objects Stay? Learning Hierarchical Persistence Beliefs for Lifelong Open-Vocabulary Object Maps

Lifelong object maps must estimate whether an object remains at its previously observed location after it leaves view. Existing persistence filters rely on class-based survival priors, making them difficult to apply reliably in open-vocabulary settings. We introduce HiPer, a hierarchical persistence filter that derives persistence beliefs directly from data rather than semantic categories. For a new object, HiPer retrieves visually and geometrically similar training instances and estimates an initial survival rate from their observed histories, without requiring class labels. This estimate initializes a conjugate Beta belief over the object's survival probability, which is updated in closed form using detections and missed observations under Rosen's persistence-filter framework. When an object is re-identified at a new location, its persistence belief is transferred with the object, enabling the map to learn object-specific mobility over time. Experiments on 120 held-out simulated sequences show that HiPer consistently achieves the best performance among competing methods. Retrieval-based priors outperform CLIP-derived label priors, and object-specific online learning provides further gains. Results on 47 held-out 3RScan environments demonstrate that the proposed retrieval-based prior also outperforms state-of-the-art baselines in real-world settings.

==> figures/data/hpf_belief.csv <==
day,a_pred,a_mean,a_sd,a_var,b_pred,b_mean,b_sd,b_var,pf_pred,tau_v,pf_b,elite_a,elite_b,pocd_a,pocd_b,ftd_a,ftd_b,never_a,never_b
1,0.617928,0.618429,0.0833092,0.00694043,0.617928,0.618429,0.0833092,0.00694043,0.606039,0.01,0.606039,0.84,0.84,0.870285,0.870285,0.374513,0.374513,0.999999,0.999999
2,0.629143,0.629629,0.0816257,0.00666275,0.600255,0.600255,0.0828,0.00685584,0.606038,0.01,0.606531,0.887324,0.777778,0.903921,0.81249,0.368448,0.368448,0.999999,0.999999
3,0.639719,0.64019,0.0799907,0.00639852,0.611144,0.611652,0.08123,0.00659831,0.606038,0.01,0.606039,0.921951,0.84,0.924219,0.82703,0.364246,0.364246,0.999999,0.999999
4,0.649708,0.650166,0.0784048,0.00614731,0.594675,0.594675,0.0807143,0.00651479,0.606038,0.01,0.606531,0.946578,0.777778,0.93949,0.793687,0.361148,0.361148,0.999999,0.999999
5,0.659158,0.659602,0.0768675,0.00590861,0.605092,0.605608,0.0792825,0.00628572,0.606038,0.01,0.606039,0.963739,0.84,0.951777,0.807385,0.358762,0.358762,0.999999,0.999999
6,0.668111,0.668543,0.0753782,0.00568188,0.589683,0.589683,0.0787681,0.00620442,0.606038,0.01,0.606531,0.97553,0.777778,0.961588,0.779968,0.356862,0.356862,0.999999,0.999999
7,0.676606,0.677026,0.0739361,0.00546654,0.599661,0.600182,0.0774562,0.00599946,0.606038,0.01,0.606039,0.983553,0.84,0.969378,0.794421,0.35531,0.35531,0.999999,0.999999
8,0.684677,0.685086,0.0725399,0.00526203,0.58519,0.58519,0.0769483,0.00592104,0.606038,0.01,0.606531,0.988975,0.777778,0.975536,0.769854,0.354017,0.354017,0.999999,0.999999
9,0.692354,0.692753,0.0711883,0.00506777,0.594759,0.595286,0.0757408,0.00573666,0.606038,0.01,0.606039,0.992623,0.84,0.98039,0.784857,0.352921,0.352921,0.999999,0.999999
10,0.699666,0.700055,0.06988,0.00488321,0.581124,0.581124,0.0752427,0.00566146,0.606038,0.01,0.606531,0.99507,0.777778,0.984207,0.762351,0.351979,0.351979,0.999999,0.999999
11,0.706639,0.707018,0.0686135,0.00470781,0.590313,0.590845,0.0741268,0.00549478,0.606038,0.01,0.606039,0.996708,0.84,0.987204,0.777761,0.35116,0.35116,0.999999,0.999999
12,0.713295,0.713665,0.0673873,0.00454105,0.577427,0.577427,0.0736407,0.00542295,0.606038,0.01,0.606531,0.997803,0.777778,0.989556,0.756763,0.350441,0.350441,0.999999,0.999999
13,0.719655,0.720017,0.0662001,0.00438245,0.586262,0.586799,0.0726057,0.00527159,0.606038,0.01,0.606039,0.998534,0.84,0.991402,0.77248,0.349805,0.349805,0.999999,0.999999
14,0.725739,0.726093,0.0650503,0.00423154,0.574052,0.574052,0.0721328,0.00520315,0.606038,0.01,0.606531,0.999022,0.777778,0.99285,0.752591,0.349236,0.349236,0.999999,0.999999


==> figures/data/nll_by_session.csv <==
k,ours,ours_lo,ours_hi,pf_nbr,pf_nbr_lo,pf_nbr_hi,ours_class,ours_class_lo,ours_class_hi,pf_learned,pf_learned_lo,pf_learned_hi,pf,pf_lo,pf_hi,pf_reloc,pf_reloc_lo,pf_reloc_hi,elite,elite_lo,elite_hi,pocd,pocd_lo,pocd_hi,draft_v1,draft_v1_lo,draft_v1_hi,always,always_lo,always_hi,ours_cal,ours_cal_lo,ours_cal_hi,pf_cal,pf_cal_lo,pf_cal_hi,elite_cal,elite_cal_lo,elite_cal_hi,pocd_cal,pocd_cal_lo,pocd_cal_hi,draft_v1_cal,draft_v1_cal_lo,draft_v1_cal_hi,always_cal,always_cal_lo,always_cal_hi
0,0.2911,0.2608,0.3238,0.2906,0.2608,0.3225,0.3383,0.3035,0.3738,0.3366,0.3028,0.3715,0.3813,0.3428,0.4192,0.3943,0.3531,0.4355,0.4297,0.4041,0.4556,0.4023,0.3722,0.4328,0.8923,0.8265,0.9657,1.9672,1.6850,2.2527,0.2924,0.2619,0.3245,0.3780,0.3399,0.4150,0.4139,0.3714,0.4568,0.3905,0.3502,0.4317,0.3821,0.3418,0.4235,0.4140,0.3714,0.4571
1,0.2712,0.2472,0.2927,0.2766,0.2520,0.2990,0.2929,0.2646,0.3194,0.3070,0.2788,0.3340,0.3379,0.3050,0.3678,0.3347,0.3022,0.3648,0.3679,0.3422,0.3920,0.3951,0.3652,0.4243,0.9010,0.8301,0.9789,2.2156,1.9786,2.4503,0.2664,0.2415,0.2894,0.3208,0.2893,0.3497,0.3597,0.3337,0.3845,0.3549,0.3316,0.3779,0.3289,0.2988,0.3578,0.3484,0.3175,0.3775
2,0.2578,0.2291,0.2905,0.2652,0.2376,0.2967,0.2868,0.2518,0.3289,0.3007,0.2669,0.3404,0.3329,0.2943,0.3761,0.3194,0.2822,0.3620,0.3530,0.3190,0.3931,0.4035,0.3685,0.4453,0.8885,0.8125,0.9737,2.4488,2.2011,2.7293,0.2552,0.2263,0.2885,0.3138,0.2775,0.3550,0.3474,0.3146,0.3854,0.3349,0.3043,0.3714,0.3275,0.2924,0.3668,0.3462,0.3112,0.3883
3,0.2577,0.2358,0.2786,0.2688,0.2460,0.2909,0.2878,0.2567,0.3213,0.3081,0.2787,0.3400,0.3331,0.3008,0.3678,0.3131,0.2823,0.3451,0.3456,0.3146,0.3776,0.4099,0.3765,0.4430,0.8841,0.8095,0.9654,2.5735,2.3343,2.7985,0.2531,0.2307,0.2752,0.3067,0.2782,0.3340,0.3272,0.3001,0.3542,0.3152,0.2886,0.3424,0.3142,0.2861,0.3431,0.3311,0.3029,0.3592
4,0.2472,0.2179,0.2811,0.2563,0.2276,0.2885,0.2783,0.2394,0.3244,0.2929,0.2567,0.3345,0.3129,0.2742,0.3563,0.2920,0.2549,0.3334,0.3277,0.2902,0.3688,0.3912,0.3549,0.4299,0.8352,0.7653,0.9120,2.5412,2.3190,2.7672,0.2409,0.2117,0.2752,0.2871,0.2547,0.3230,0.3037,0.2737,0.3361,0.2898,0.2596,0.3248,0.2974,0.2668,0.3316,0.3123,0.2838,0.3421
5,0.2462,0.2157,0.2804,0.2584,0.2276,0.2926,0.2754,0.2369,0.3204,0.2922,0.2553,0.3345,0.3217,0.2824,0.3690,0.3000,0.2617,0.3454,0.3294,0.2871,0.3777,0.3844,0.3470,0.4242,0.8424,0.7642,0.9279,2.6327,2.3797,2.8933,0.2384,0.2094,0.2705,0.2911,0.2582,0.3278,0.2947,0.2631,0.3287,0.2784,0.2481,0.3121,0.2932,0.2628,0.3253,0.3121,0.2826,0.3437
6,0.2834,0.2546,0.3158,0.2997,0.2688,0.3352,0.3121,0.2776,0.3544,0.3359,0.3008,0.3788,0.3698,0.3317,0.4157,0.3368,0.3028,0.3774,0.4052,0.3587,0.4580,0.4283,0.3873,0.4748,0.9123,0.8377,0.9956,2.9042,2.6399,3.2038,0.2710,0.2446,0.3008,0.3306,0.3013,0.3618,0.3410,0.3079,0.3776,0.3200,0.2871,0.3585,0.3338,0.3041,0.3676,0.3474,0.3181,0.3787


==> figures/data/pred_hist.csv <==
lo,hi,mid,ours_leave,ours_stay,pf_leave,pf_stay,pf_reloc_leave,pf_reloc_stay,elite_leave,elite_stay,pocd_leave,pocd_stay,draft_v1_leave,draft_v1_stay,always_leave,always_stay
0.00,0.10,0.05,0.2355,0.0027,0.2412,0.0045,0.2518,0.0041,0.2193,0.0062,0.0000,0.0000,0.4472,0.1181,0.0000,0.0000
0.10,0.20,0.15,0.0601,0.0011,0.0688,0.0016,0.0585,0.0024,0.0222,0.0020,0.0000,0.0000,0.0911,0.0585,0.0000,0.0000
0.20,0.30,0.25,0.0570,0.0034,0.0266,0.0005,0.0363,0.0011,0.0719,0.0019,0.0000,0.0000,0.0880,0.0680,0.0000,0.0000
0.30,0.40,0.35,0.0783,0.0085,0.0264,0.0007,0.0212,0.0014,0.0355,0.0025,0.0000,0.0000,0.0685,0.0685,0.0000,0.0000
0.40,0.50,0.45,0.0901,0.0161,0.0144,0.0008,0.0415,0.0037,0.0284,0.0023,0.0143,0.0005,0.0632,0.0714,0.0000,0.0000
0.50,0.60,0.55,0.0986,0.0239,0.0147,0.0005,0.0124,0.0011,0.0207,0.0016,0.0635,0.0045,0.0617,0.0694,0.0000,0.0000
0.60,0.70,0.65,0.0836,0.0317,0.0087,0.0013,0.0866,0.0187,0.0129,0.0022,0.1445,0.0149,0.0710,0.1375,0.0000,0.0000
0.70,0.80,0.75,0.0923,0.0592,0.2678,0.1918,0.0514,0.0223,0.2341,0.2005,0.1999,0.0372,0.0733,0.2255,0.0000,0.0000
0.80,0.90,0.85,0.1086,0.1295,0.1409,0.1653,0.2963,0.3504,0.2026,0.3154,0.3742,0.3023,0.0360,0.1829,0.0000,0.0000
0.90,1.00,0.95,0.0959,0.7237,0.1905,0.6331,0.1441,0.5947,0.1524,0.4653,0.2037,0.6406,0.0000,0.0000,1.0000,1.0000


==> figures/data/reliability_always.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,0,nan,nan
0.066667,0.133333,0,nan,nan
0.133333,0.200000,0,nan,nan
0.200000,0.266667,0,nan,nan
0.266667,0.333333,0,nan,nan
0.333333,0.400000,0,nan,nan
0.400000,0.466667,0,nan,nan
0.466667,0.533333,0,nan,nan
0.533333,0.600000,0,nan,nan
0.600000,0.666667,0,nan,nan
0.666667,0.733333,0,nan,nan
0.733333,0.800000,0,nan,nan
0.800000,0.866667,0,nan,nan
0.866667,0.933333,0,nan,nan
0.933333,1.000000,42374,0.999999,0.826427


==> figures/data/reliability_draft_v1.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,6452,0.024089,0.545257
0.066667,0.133333,1683,0.097826,0.664884
0.133333,0.200000,2010,0.163464,0.770647
0.200000,0.266667,2142,0.232791,0.765173
0.266667,0.333333,1724,0.301043,0.830626
0.333333,0.400000,2067,0.368580,0.827770
0.400000,0.466667,2052,0.434686,0.844542
0.466667,0.533333,1605,0.497172,0.825545
0.533333,0.600000,2196,0.565657,0.854281
0.600000,0.666667,4271,0.630620,0.906345
0.666667,0.733333,3845,0.703108,0.922497
0.733333,0.800000,5658,0.771298,0.935843
0.800000,0.866667,6669,0.832727,0.960264
0.866667,0.933333,0,nan,nan
0.933333,1.000000,0,nan,nan


==> figures/data/reliability_elite.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,1669,0.019147,0.106651
0.066667,0.133333,288,0.105524,0.232639
0.133333,0.200000,108,0.179487,0.407407
0.200000,0.266667,0,nan,nan
0.266667,0.333333,597,0.280000,0.113903
0.333333,0.400000,348,0.368421,0.250000
0.400000,0.466667,0,nan,nan
0.466667,0.533333,289,0.466667,0.276817
0.533333,0.600000,209,0.567568,0.272727
0.600000,0.666667,173,0.663158,0.450867
0.666667,0.733333,0,nan,nan
0.733333,0.800000,8743,0.777352,0.803042
0.800000,0.866667,6765,0.840000,0.866962
0.866667,0.933333,10816,0.903479,0.905880
0.933333,1.000000,12369,0.961108,0.943973


==> figures/data/reliability_ours.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,1591,0.016374,0.052168
0.066667,0.133333,418,0.096520,0.059809
0.133333,0.200000,301,0.166530,0.093023
0.200000,0.266667,323,0.235902,0.207430
0.266667,0.333333,462,0.301961,0.266234
0.333333,0.400000,629,0.367309,0.364070
0.400000,0.466667,784,0.432622,0.433673
0.466667,0.533333,919,0.501317,0.512514
0.533333,0.600000,1087,0.566981,0.543698
0.600000,0.666667,1097,0.634149,0.631723
0.666667,0.733333,1396,0.701722,0.702722
0.733333,0.800000,1986,0.768214,0.760826
0.800000,0.866667,3085,0.836686,0.825932
0.866667,0.933333,5514,0.904274,0.895720
0.933333,1.000000,22782,0.982863,0.982793


==> figures/data/reliability_pf.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,1782,0.007252,0.070707
0.066667,0.133333,528,0.112681,0.123106
0.133333,0.200000,183,0.182954,0.120219
0.200000,0.266667,148,0.210219,0.087838
0.266667,0.333333,140,0.292489,0.078571
0.333333,0.400000,142,0.347653,0.112676
0.400000,0.466667,94,0.427745,0.170213
0.466667,0.533333,146,0.515682,0.171233
0.533333,0.600000,20,0.577929,0.250000
0.600000,0.666667,39,0.642524,0.538462
0.666667,0.733333,96,0.691018,0.416667
0.733333,0.800000,8661,0.746976,0.773698
0.800000,0.866667,6802,0.846314,0.848133
0.866667,0.933333,8134,0.919834,0.906934
0.933333,1.000000,15459,0.968374,0.958147


==> figures/data/reliability_pocd.csv <==
lo,hi,n,mean_pred,frac_pos
0.000000,0.066667,0,nan,nan
0.066667,0.133333,0,nan,nan
0.133333,0.200000,0,nan,nan
0.200000,0.266667,0,nan,nan
0.266667,0.333333,0,nan,nan
0.333333,0.400000,0,nan,nan
0.400000,0.466667,0,nan,nan
0.466667,0.533333,317,0.494018,0.201893
0.533333,0.600000,422,0.570071,0.255924
0.600000,0.666667,648,0.624288,0.331790
0.666667,0.733333,1199,0.688493,0.354462
0.733333,0.800000,2517,0.764053,0.471196
0.800000,0.866667,8746,0.826021,0.785616
0.866667,0.933333,14635,0.902395,0.880902
0.933333,1.000000,13890,0.959259,0.954500

